Investigating the galaxy-halo connection of DESI Emission-Line Galaxies with SHAMe-SF

The Dark Energy Spectroscopic Instrument (DESI) survey is mapping the large-scale distribution of millions of Emission Line Galaxies (ELGs) over vast cosmic volumes to measure the growth history of the Universe. However, compared to Luminous Red Galaxies (LRGs), very little is known about the connection of ELGs with the underlying matter field. In this paper, we employ a novel theoretical model, SHAMe-SF, to infer the connection between ELGs and their host dark matter subhaloes. SHAMe-SF is a version of subhalo abundance matching that incorporates prescriptions for multiple processes, including star formation, tidal stripping, environmental correlations, and quenching. We analyse the public measurements of the projected and redshift-space ELGs correlation functions at $z=1.0$ and $z=1.3$ from DESI One Percent data release, which we fit over a broad range of scales $r \in [0.1, 30]/h^{-1}$Mpc to within the statistical uncertainties of the data. We also validate the inference pipeline using two mock DESI ELG catalogues built from hydrodynamical (TNG300) and semi-analytical galaxy formation models (\texttt{L-Galaxies}). SHAMe-SF is able to reproduce the clustering of DESI-ELGs and the mock DESI samples within statistical uncertainties. We infer that DESI ELGs typically reside in haloes of $\sim 10^{11.8}h^{-1}$M$_{\odot}$ when they are central, and $\sim 10^{12.5}h^{-1}$M$_{\odot}$ when they are a satellite, which occurs in $\sim$30 \% of the cases. In addition, compared to the distribution of dark matter within halos, satellite ELGs preferentially reside both in the outskirts and inside haloes, and have a net infall velocity towards the centre. Finally, our results show evidence of assembly bias and conformity.

==> Figures/DESIh_SHAMe.dat <==
sat,27.6
satup,3.2
satdown,3.6
sat2,19.5
satup2,3.4
satdown2,2.2
consat,3.9
consatdown,1.6
consatup,0.9
consat2,5.1
consatdown2,1.9
consatup2,1.2
consat_outrmin,4.2
consatdown_outrmin,1.5
consatup_outrmin,0.8
consat2_outrmin,5.6
consatdown2_outrmin,2.0
consatup2_outrmin,1.4
gconsat,106.0
gconsatdown,48.7
gconsatup,22.4
gconsat2,95.2
gconsatdown2,20.9
gconsatup2,22.9
m200cen,11.9
m200cendown,0.1
m200cenup,0.1
m200cenerr,0.1
m200cen2,11.9
m200cendown2,0.1
m200cenup2,0.1
m200cenerr2,0.1
m200sat,12.5
m200satdown,0.2
m200satup,0.1
m200saterr,0.2
m200sat2,12.6
m200satdown2,0.2
m200satup2,0.1
m200saterr2,0.2
fmonosat,95.3
fmonosatdown,3.2
fmonosatup,0.6
fmonosat2,96.8
fmonosatdown2,3.9
fmonosatup2,1.0
fmultisat,4.7
fmultisatdown,0.6
fmultisatup,3.2
fmultisat2,3.2
fmultisatdown2,1.0
fmultisatup2,3.9
fconfcentral,1.4
fconfcentraldown,0.7
fconfcentralup,0.3
fconfcentral2,12.3
fconfcentraldown2,5.6
fconfcentralup2,3.3
fnoconfcentral,71.0
fnoconfcentraldown,2.0
fnoconfcentralup,4.6
fnoconfcentral2,70.8
fnoconfcentraldown2,2.3
fnoconfcentralup2,4.5
shuffled_fnoconfcentral,99.9
shuffled_fnoconfcentraldown,0.2
shuffled_fnoconfcentralup,0.1
shuffled_fnoconfcentral2,99.8
shuffled_fnoconfcentraldown2,0.2
shuffled_fnoconfcentralup2,0.1
mixed_fnoconfcentral,98.6
mixed_fnoconfcentraldown,0.3
mixed_fnoconfcentralup,0.7
mixed_fnoconfcentral2,87.7
mixed_fnoconfcentraldown2,3.3
mixed_fnoconfcentralup2,5.6
m200cenwithsat,12.3
m200cenwithsatdown,0.1
m200cenwithsatup,0.1
m200cenwithsat2,11.8
m200cenwithsatdown2,0.1
m200cenwithsatup2,0.1
m200cennosat,11.9
m200cennosatdown,0.1
m200cennosatup,0.1
m200cennosat2,11.9
m200cennosatdown2,0.1
m200cennosatup2,0.1
m200consat,12.3
m200consatdown,0.1
m200consatup,0.1
m200consat2,12.4
m200consatdown2,0.1
m200consatup2,0.6
m200noconsat,12.5
m200noconsatdown,0.1
m200noconsatup,0.2
m200noconsat2,12.4
m200noconsatdown2,0.1
m200noconsatup2,0.2
m200monoconsat,12.3
m200monoconsatdown,0.1
m200monoconsatup,0.1
m200monoconsat2,12.4
m200monoconsatdown2,0.1
m200monoconsatup2,0.2
m200mononoconsat,12.4
m200mononoconsatdown,0.1
m200mononoconsatup,0.1
m200mononoconsat2,12.4
m200mononoconsatdown2,0.1
m200mononoconsatup2,0.1
m200multiconsat,12.5
m200multiconsatdown,0.2
m200multiconsatup,0.1
m200multiconsat2,12.6
m200multiconsatdown2,0.2
m200multiconsatup2,1.4
m200multinoconsat,12.6
m200multinoconsatdown,0.2
m200multinoconsatup,0.8
m200multinoconsat2,12.6
m200multinoconsatdown2,0.1
m200multinoconsatup2,0.8
fmonosat_outrmin,96.3
fmonosatdown_outrmin,4.0
fmonosatup_outrmin,0.8
fmonosat2,98.1
fmonosatdown2,2.7
fmonosatup2,0.8
fmultisat_outrmin,3.7
fmultisatdown_outrmin,0.8
fmultisatup_outrmin,4.0
fmultisat2_outrmin,1.9
fmultisatdown2_outrmin,0.8
fmultisatup2_outrmin,2.7
fconfcentral_outrmin,1.4
fconfcentraldown_outrmin,0.7
fconfcentralup_outrmin,0.3
fconfcentral2_outrmin,12.3
fconfcentraldown2_outrmin,5.6
fconfcentralup2_outrmin,3.3
m200cenwithsat_outrmin,12.3
m200cenwithsatdown_outrmin,0.1
m200cenwithsatup_outrmin,0.1
m200cenwithsat2_outrmin,11.8
m200cenwithsatdown2_outrmin,0.1
m200cenwithsatup2_outrmin,0.1
m200cennosat_outrmin,11.9
m200cennosatdown_outrmin,0.1
m200cennosatup_outrmin,0.1
m200cennosat2_outrmin,11.9
m200cennosatdown2_outrmin,0.1
m200cennosatup2_outrmin,0.1
m200consat_outrmin,12.3
m200consatdown_outrmin,0.2
m200consatup_outrmin,0.1
m200consat2_outrmin,12.5
m200consatdown2_outrmin,0.1
m200consatup2_outrmin,0.7
m200noconsat_outrmin,12.5
m200noconsatdown_outrmin,0.1
m200noconsatup_outrmin,0.3
m200noconsat2_outrmin,12.5
m200noconsatdown2_outrmin,0.1
m200noconsatup2_outrmin,0.3
m200monoconsat_outrmin,12.3
m200monoconsatdown_outrmin,0.2
m200monoconsatup_outrmin,0.2
m200monoconsat2_outrmin,12.5
m200monoconsatdown2_outrmin,0.1
m200monoconsatup2_outrmin,0.4
m200mononoconsat_outrmin,12.5
m200mononoconsatdown_outrmin,0.1
m200mononoconsatup_outrmin,0.1
m200mononoconsat2_outrmin,12.5
m200mononoconsatdown2_outrmin,0.1
m200mononoconsatup2_outrmin,0.2
m200multiconsat_outrmin,12.5
m200multiconsatdown_outrmin,0.2
m200multiconsatup_outrmin,0.2
m200multiconsat2_outrmin,12.7
m200multiconsatdown2_outrmin,0.1
m200multiconsatup2_outrmin,1.5
m200multinoconsat_outrmin,12.7
m200multinoconsatdown_outrmin,0.2
m200multinoconsatup_outrmin,1.0
m200multinoconsat2_outrmin,12.8
m200multinoconsatdown2_outrmin,0.2
m200multinoconsatup2_outrmin,1.0
fhalos_onlysat,27.0
fhalos_onlysatdown,4.4
fhalos_onlysatup,2.5
fhalos_onlysat2,18.8
fhalos_onlysatup2,2.1
fhalos_onlysatdown2,3.1
fhalos_conformal,2.1
fhalos_conformalup,0.9
fhalos_conformaldown,0.4
fhalos_conformal2,11.0
fhalos_conformalup2,4.7
fhalos_conformaldown2,2.8
shuffled_fhalos_onlysat,27.1
shuffled_fhalos_onlysatdown,4.7
shuffled_fhalos_onlysatup,2.5
shuffled_fhalos_onlysatdown2,18.8
shuffled_fhalos_onlysatup2,2.1
shuffled_fhalos_onlysatdown2,3.1
shuffled_fhalos_conformal,1.0
shuffled_fhalos_conformalup,0.3
shuffled_fhalos_conformaldown,0.3
shuffled_fhalos_conformal2,1.0
shuffled_fhalos_conformalup2,0.2
shuffled_fhalos_conformaldown2,0.3
mixed_fhalos_onlysat,27.1
mixed_fhalos_onlysatdown,4.7
mixed_fhalos_onlysatup,2.5
mixed_fhalos_onlysatdown2,19.0
mixed_fhalos_onlysatup2,2.1
mixed_fhalos_onlysatdown2,2.9
mixed_fhalos_conformal,1.9
mixed_fhalos_conformalup,0.7
mixed_fhalos_conformaldown,0.4
mixed_fhalos_onlysat2,10.7
mixed_fhalos_onlysatup2,4.4
mixed_fhalos_onlysatdown2,2.9
fhalos_multisat,0.7
fhalos_multisatdown,0.1
fhalos_multisatup,0.2
fhalos_multisat2,0.3
fhalos_multisatdown2,0.1
fhalos_multisatup2,0.3
fsat_inm13m14,1.0
fsat_inm13m14down,0.6
fsat_inm13m14up,1.9
fsat_inm12p5m13,14.6
fsat_inm12p5m13down,5.4
fsat_inm12p5m13up,4.5
fsat_inm12m12p5,24.5
fsat_inm12m12p5down,7.4
fsat_inm12m12p5up,4.7
fsat_under12,16.9
fsat_under12down,7.1
fsat_under12up,9.0
fsat_inr200,38.3
fsat_inr200down,7.6
fsat_inr200up,16.4


==> Figures/DESIl_SHAMe.dat <==
sat,34.0
satup,1.5
satdown,1.9
sat2,25.5
satup2,3.5
satdown2,3.8
consat,3.9
consatdown,1.1
consatup,1.3
consat2,5.4
consatdown2,2.0
consatup2,2.4
consat_outrmin,5.0
consatdown_outrmin,1.3
consatup_outrmin,0.8
consat2_outrmin,5.7
consatdown2_outrmin,1.9
consatup2_outrmin,2.3
gconsat,136.8
gconsatdown,40.2
gconsatup,39.0
gconsat2,134.0
gconsatdown2,37.1
gconsatup2,28.9
m200cen,11.7
m200cendown,0.1
m200cenup,0.1
m200cenerr,0.1
m200cen2,11.7
m200cendown2,0.1
m200cenup2,0.1
m200cenerr2,0.1
m200sat,12.5
m200satdown,0.2
m200satup,0.2
m200saterr,0.2
m200sat2,12.5
m200satdown2,0.2
m200satup2,0.2
m200saterr2,0.2
fmonosat,92.3
fmonosatdown,2.1
fmonosatup,1.5
fmonosat2,94.4
fmonosatdown2,1.9
fmonosatup2,0.9
fmultisat,7.7
fmultisatdown,1.5
fmultisatup,2.1
fmultisat2,5.6
fmultisatdown2,0.9
fmultisatup2,1.9
fconfcentral,2.0
fconfcentraldown,0.6
fconfcentralup,0.5
fconfcentral2,12.5
fconfcentraldown2,2.7
fconfcentralup2,4.8
fnoconfcentral,65.3
fnoconfcentraldown,1.1
fnoconfcentralup,1.8
fnoconfcentral2,64.9
fnoconfcentraldown2,1.1
fnoconfcentralup2,1.8
shuffled_fnoconfcentral,99.9
shuffled_fnoconfcentraldown,0.5
shuffled_fnoconfcentralup,0.1
shuffled_fnoconfcentral2,99.8
shuffled_fnoconfcentraldown2,0.4
shuffled_fnoconfcentralup2,0.2
mixed_fnoconfcentral,98.0
mixed_fnoconfcentraldown,0.5
mixed_fnoconfcentralup,0.6
mixed_fnoconfcentral2,87.5
mixed_fnoconfcentraldown2,4.8
mixed_fnoconfcentralup2,2.7
m200cenwithsat,12.0
m200cenwithsatdown,0.2
m200cenwithsatup,0.2
m200cenwithsat2,11.6
m200cenwithsatdown2,0.2
m200cenwithsatup2,0.2
m200cennosat,11.7
m200cennosatdown,0.1
m200cennosatup,0.1
m200cennosat2,11.7
m200cennosatdown2,0.1
m200cennosatup2,0.1
m200consat,12.0
m200consatdown,0.2
m200consatup,0.2
m200consat2,12.4
m200consatdown2,0.2
m200consatup2,0.7
m200noconsat,12.4
m200noconsatdown,0.1
m200noconsatup,0.3
m200noconsat2,12.4
m200noconsatdown2,0.1
m200noconsatup2,0.2
m200monoconsat,12.0
m200monoconsatdown,0.2
m200monoconsatup,0.2
m200monoconsat2,12.4
m200monoconsatdown2,0.2
m200monoconsatup2,0.4
m200mononoconsat,12.4
m200mononoconsatdown,0.1
m200mononoconsatup,0.1
m200mononoconsat2,12.4
m200mononoconsatdown2,0.1
m200mononoconsatup2,0.1
m200multiconsat,12.2
m200multiconsatdown,0.3
m200multiconsatup,0.2
m200multiconsat2,12.5
m200multiconsatdown2,0.1
m200multiconsatup2,1.4
m200multinoconsat,12.7
m200multinoconsatdown,0.2
m200multinoconsatup,0.7
m200multinoconsat2,12.6
m200multinoconsatdown2,0.2
m200multinoconsatup2,0.7
fmonosat_outrmin,94.9
fmonosatdown_outrmin,2.2
fmonosatup_outrmin,1.4
fmonosat2,97.0
fmonosatdown2,2.1
fmonosatup2,0.7
fmultisat_outrmin,5.1
fmultisatdown_outrmin,1.4
fmultisatup_outrmin,2.2
fmultisat2_outrmin,3.0
fmultisatdown2_outrmin,0.7
fmultisatup2_outrmin,2.1
fconfcentral_outrmin,2.0
fconfcentraldown_outrmin,0.6
fconfcentralup_outrmin,0.5
fconfcentral2_outrmin,12.5
fconfcentraldown2_outrmin,2.7
fconfcentralup2_outrmin,4.8
m200cenwithsat_outrmin,12.0
m200cenwithsatdown_outrmin,0.2
m200cenwithsatup_outrmin,0.2
m200cenwithsat2_outrmin,11.6
m200cenwithsatdown2_outrmin,0.2
m200cenwithsatup2_outrmin,0.2
m200cennosat_outrmin,11.7
m200cennosatdown_outrmin,0.1
m200cennosatup_outrmin,0.1
m200cennosat2_outrmin,11.7
m200cennosatdown2_outrmin,0.1
m200cennosatup2_outrmin,0.1
m200consat_outrmin,12.0
m200consatdown_outrmin,0.2
m200consatup_outrmin,0.2
m200consat2_outrmin,12.5
m200consatdown2_outrmin,0.3
m200consatup2_outrmin,0.9
m200noconsat_outrmin,12.6
m200noconsatdown_outrmin,0.2
m200noconsatup_outrmin,0.3
m200noconsat2_outrmin,12.6
m200noconsatdown2_outrmin,0.2
m200noconsatup2_outrmin,0.3
m200monoconsat_outrmin,12.0
m200monoconsatdown_outrmin,0.2
m200monoconsatup_outrmin,0.2
m200monoconsat2_outrmin,12.5
m200monoconsatdown2_outrmin,0.3
m200monoconsatup2_outrmin,0.5
m200mononoconsat_outrmin,12.5
m200mononoconsatdown_outrmin,0.1
m200mononoconsatup_outrmin,0.2
m200mononoconsat2_outrmin,12.5
m200mononoconsatdown2_outrmin,0.1
m200mononoconsatup2_outrmin,0.2
m200multiconsat_outrmin,12.1
m200multiconsatdown_outrmin,0.3
m200multiconsatup_outrmin,0.3
m200multiconsat2_outrmin,12.8
m200multiconsatdown2_outrmin,0.3
m200multiconsatup2_outrmin,1.5
m200multinoconsat_outrmin,12.8
m200multinoconsatdown_outrmin,0.3
m200multinoconsatup_outrmin,0.9
m200multinoconsat2_outrmin,12.8
m200multinoconsatdown2_outrmin,0.3
m200multinoconsatup2_outrmin,1.0
fhalos_onlysat,32.1
fhalos_onlysatdown,2.5
fhalos_onlysatup,1.3
fhalos_onlysat2,24.6
fhalos_onlysatup2,3.8
fhalos_onlysatdown2,3.0
fhalos_conformal,2.7
fhalos_conformalup,0.8
fhalos_conformaldown,0.8
fhalos_conformal2,10.7
fhalos_conformalup2,2.7
fhalos_conformaldown2,5.1
shuffled_fhalos_onlysat,32.5
shuffled_fhalos_onlysatdown,2.5
shuffled_fhalos_onlysatup,1.5
shuffled_fhalos_onlysatdown2,24.8
shuffled_fhalos_onlysatup2,4.4
shuffled_fhalos_onlysatdown2,3.0
shuffled_fhalos_conformal,1.1
shuffled_fhalos_conformalup,0.5
shuffled_fhalos_conformaldown,0.6
shuffled_fhalos_conformal2,1.4
shuffled_fhalos_conformalup2,0.5
shuffled_fhalos_conformaldown2,0.7
mixed_fhalos_onlysat,32.5
mixed_fhalos_onlysatdown,2.5
mixed_fhalos_onlysatup,1.4
mixed_fhalos_onlysatdown2,25.0
mixed_fhalos_onlysatup2,4.1
mixed_fhalos_onlysatdown2,2.9
mixed_fhalos_conformal,2.2
mixed_fhalos_conformalup,0.6
mixed_fhalos_conformaldown,0.6
mixed_fhalos_onlysat2,10.3
mixed_fhalos_onlysatup2,2.5
mixed_fhalos_onlysatdown2,5.2
fhalos_multisat,1.2
fhalos_multisatdown,0.2
fhalos_multisatup,0.4
fhalos_multisat2,0.8
fhalos_multisatdown2,0.2
fhalos_multisatup2,0.2
fsat_inm13m14,1.0
fsat_inm13m14down,0.6
fsat_inm13m14up,4.1
fsat_inm12p5m13,10.7
fsat_inm12p5m13down,3.5
fsat_inm12p5m13up,2.6
fsat_inm12m12p5,22.0
fsat_inm12m12p5down,3.3
fsat_inm12m12p5up,3.6
fsat_under12,15.2
fsat_under12down,2.3
fsat_under12up,7.8
fsat_inr200,48.8
fsat_inr200down,12.5
fsat_inr200up,7.7


==> Figures/TNGSAM_SHAMe.dat <==
sat,11.2
satup,2.3
satdown,2.2
sat2,4.4
satup2,1.2
satdown2,1.1
consat,11.9
consatdown,2.9
consatup,2.2
consat2,15.0
consatdown2,2.6
consatup2,2.6
consat_outrmin,11.9
consatdown_outrmin,3.0
consatup_outrmin,2.3
consat2_outrmin,15.6
consatdown2_outrmin,3.8
consatup2_outrmin,3.4
gconsat,132.0
gconsatdown,18.3
gconsatup,14.0
gconsat2,60.1
gconsatdown2,7.9
gconsatup2,13.7
m200cen,12.0
m200cendown,0.1
m200cenup,0.0
m200cenerr,0.1
m200cen2,11.9
m200cendown2,0.1
m200cenup2,0.0
m200cenerr2,0.1
m200sat,12.6
m200satdown,0.2
m200satup,0.1
m200saterr,0.2
m200sat2,12.6
m200satdown2,0.2
m200satup2,0.2
m200saterr2,0.2
fmonosat,95.5
fmonosatdown,2.8
fmonosatup,1.5
fmonosat2,98.4
fmonosatdown2,1.3
fmonosatup2,0.7
fmultisat,4.5
fmultisatdown,1.5
fmultisatup,2.8
fmultisat2,1.6
fmultisatdown2,0.7
fmultisatup2,1.3
fconfcentral,1.5
fconfcentraldown,0.2
fconfcentralup,0.2
fconfcentral2,8.9
fconfcentraldown2,1.9
fconfcentralup2,1.0
fnoconfcentral,87.7
fnoconfcentraldown,2.3
fnoconfcentralup,2.2
fnoconfcentral2,87.5
fnoconfcentraldown2,2.3
fnoconfcentralup2,2.3
shuffled_fnoconfcentral,100.0
shuffled_fnoconfcentraldown,0.1
shuffled_fnoconfcentralup,0.0
shuffled_fnoconfcentral2,99.9
shuffled_fnoconfcentraldown2,0.1
shuffled_fnoconfcentralup2,0.0
mixed_fnoconfcentral,98.5
mixed_fnoconfcentraldown,0.2
mixed_fnoconfcentralup,0.2
mixed_fnoconfcentral2,91.1
mixed_fnoconfcentraldown2,1.0
mixed_fnoconfcentralup2,1.9
m200cenwithsat,12.2
m200cenwithsatdown,0.1
m200cenwithsatup,0.1
m200cenwithsat2,11.9
m200cenwithsatdown2,0.1
m200cenwithsatup2,0.0
m200cennosat,11.9
m200cennosatdown,0.1
m200cennosatup,0.0
m200cennosat2,11.9
m200cennosatdown2,0.1
m200cennosatup2,0.0
m200consat,12.2
m200consatdown,0.1
m200consatup,0.1
m200consat2,12.4
m200consatdown2,0.1
m200consatup2,0.2
m200noconsat,12.7
m200noconsatdown,0.2
m200noconsatup,0.1
m200noconsat2,12.6
m200noconsatdown2,0.2
m200noconsatup2,0.2
m200monoconsat,12.2
m200monoconsatdown,0.1
m200monoconsatup,0.1
m200monoconsat2,12.4
m200monoconsatdown2,0.1
m200monoconsatup2,0.1
m200mononoconsat,12.7
m200mononoconsatdown,0.2
m200mononoconsatup,0.1
m200mononoconsat2,12.6
m200mononoconsatdown2,0.2
m200mononoconsatup2,0.2
m200multiconsat,12.3
m200multiconsatdown,0.1
m200multiconsatup,0.1
m200multiconsat2,12.4
m200multiconsatdown2,0.1
m200multiconsatup2,0.3
m200multinoconsat,13.0
m200multinoconsatdown,0.3
m200multinoconsatup,0.2
m200multinoconsat2,12.6
m200multinoconsatdown2,0.2
m200multinoconsatup2,0.6
fmonosat_outrmin,95.6
fmonosatdown_outrmin,2.5
fmonosatup_outrmin,1.4
fmonosat2,98.7
fmonosatdown2,1.0
fmonosatup2,0.7
fmultisat_outrmin,4.4
fmultisatdown_outrmin,1.4
fmultisatup_outrmin,2.5
fmultisat2_outrmin,1.3
fmultisatdown2_outrmin,0.7
fmultisatup2_outrmin,1.0
fconfcentral_outrmin,1.5
fconfcentraldown_outrmin,0.2
fconfcentralup_outrmin,0.2
fconfcentral2_outrmin,8.9
fconfcentraldown2_outrmin,1.9
fconfcentralup2_outrmin,1.0
m200cenwithsat_outrmin,12.2
m200cenwithsatdown_outrmin,0.1
m200cenwithsatup_outrmin,0.1
m200cenwithsat2_outrmin,11.9
m200cenwithsatdown2_outrmin,0.1
m200cenwithsatup2_outrmin,0.0
m200cennosat_outrmin,11.9
m200cennosatdown_outrmin,0.1
m200cennosatup_outrmin,0.0
m200cennosat2_outrmin,11.9
m200cennosatdown2_outrmin,0.1
m200cennosatup2_outrmin,0.0
m200consat_outrmin,12.2
m200consatdown_outrmin,0.1
m200consatup_outrmin,0.1
m200consat2_outrmin,12.5
m200consatdown2_outrmin,0.1
m200consatup2_outrmin,0.2
m200noconsat_outrmin,12.7
m200noconsatdown_outrmin,0.2
m200noconsatup_outrmin,0.1
m200noconsat2_outrmin,12.7
m200noconsatdown2_outrmin,0.3
m200noconsatup2_outrmin,0.2
m200monoconsat_outrmin,12.2
m200monoconsatdown_outrmin,0.1
m200monoconsatup_outrmin,0.1
m200monoconsat2_outrmin,12.5
m200monoconsatdown2_outrmin,0.2
m200monoconsatup2_outrmin,0.2
m200mononoconsat_outrmin,12.7
m200mononoconsatdown_outrmin,0.2
m200mononoconsatup_outrmin,0.1
m200mononoconsat2_outrmin,12.7
m200mononoconsatdown2_outrmin,0.3
m200mononoconsatup2_outrmin,0.2
m200multiconsat_outrmin,12.3
m200multiconsatdown_outrmin,0.1
m200multiconsatup_outrmin,0.1
m200multiconsat2_outrmin,12.5
m200multiconsatdown2_outrmin,0.2
m200multiconsatup2_outrmin,0.6
m200multinoconsat_outrmin,13.0
m200multinoconsatdown_outrmin,0.3
m200multinoconsatup_outrmin,0.2
m200multinoconsat2_outrmin,12.7
m200multinoconsatdown2_outrmin,0.2
m200multinoconsatup2_outrmin,0.7
fhalos_onlysat,9.6
fhalos_onlysatdown,1.7
fhalos_onlysatup,2.2
fhalos_onlysat2,3.6
fhalos_onlysatup2,0.7
fhalos_onlysatdown2,1.6
fhalos_conformal,2.6
fhalos_conformalup,0.4
fhalos_conformaldown,0.3
fhalos_conformal2,9.2
fhalos_conformalup2,1.8
fhalos_conformaldown2,0.9
shuffled_fhalos_onlysat,10.0
shuffled_fhalos_onlysatdown,1.8
shuffled_fhalos_onlysatup,2.0
shuffled_fhalos_onlysatdown2,3.8
shuffled_fhalos_onlysatup2,0.7
shuffled_fhalos_onlysatdown2,1.5
shuffled_fhalos_conformal,1.0
shuffled_fhalos_conformalup,0.2
shuffled_fhalos_conformaldown,0.2
shuffled_fhalos_conformal2,0.5
shuffled_fhalos_conformalup2,0.1
shuffled_fhalos_conformaldown2,0.3
mixed_fhalos_onlysat,10.1
mixed_fhalos_onlysatdown,1.9
mixed_fhalos_onlysatup,2.1
mixed_fhalos_onlysatdown2,3.8
mixed_fhalos_onlysatup2,0.7
mixed_fhalos_onlysatdown2,1.6
mixed_fhalos_conformal,2.1
mixed_fhalos_conformalup,0.3
mixed_fhalos_conformaldown,0.2
mixed_fhalos_onlysat2,9.0
mixed_fhalos_onlysatup2,1.8
mixed_fhalos_onlysatdown2,0.9
fhalos_multisat,0.3
fhalos_multisatdown,0.1
fhalos_multisatup,0.2
fhalos_multisat2,0.0
fhalos_multisatdown2,0.0
fhalos_multisatup2,0.0
fsat_inm13m14,7.3
fsat_inm13m14down,3.5
fsat_inm13m14up,4.0
fsat_inm12p5m13,17.3
fsat_inm12p5m13down,3.5
fsat_inm12p5m13up,3.0
fsat_inm12m12p5,35.5
fsat_inm12m12p5down,7.2
fsat_inm12m12p5up,4.0
fsat_under12,22.1
fsat_under12down,3.8
fsat_under12up,8.4
fsat_inr200,14.8
fsat_inr200down,2.6
fsat_inr200up,4.3


==> Figures/TNGSAM_ref.dat <==
sat,14.5
satup,0.2
satdown,0.2
sat2,3.8
satup2,0.1
satdown2,0.1
consat,7.2
consatdown,0.7
consatup,0.5
consat2,13.3
consatdown2,1.3
consatup2,1.8
consat_outrmin,6.9
consatdown_outrmin,0.8
consatup_outrmin,0.7
consat2_outrmin,13.2
consatdown2_outrmin,1.2
consatup2_outrmin,2.2
gconsat,103.7
gconsatdown,9.6
gconsatup,7.5
gconsat2,51.6
gconsatdown2,5.7
gconsatup2,6.2
m200cen,11.9
m200cendown,0.0
m200cenup,0.0
m200cenerr,0.0
m200cen2,11.9
m200cendown2,0.0
m200cenup2,0.0
m200cenerr2,0.0
m200sat,12.9
m200satdown,0.0
m200satup,0.0
m200saterr,0.0
m200sat2,12.9
m200satdown2,0.0
m200satup2,0.0
m200saterr2,0.0
fmonosat,91.6
fmonosatdown,0.6
fmonosatup,0.9
fmonosat2,97.6
fmonosatdown2,1.0
fmonosatup2,0.7
fmultisat,8.4
fmultisatdown,0.9
fmultisatup,0.6
fmultisat2,2.4
fmultisatdown2,0.7
fmultisatup2,1.0
fconfcentral,1.2
fconfcentraldown,0.1
fconfcentralup,0.1
fconfcentral2,12.1
fconfcentraldown2,0.1
fconfcentralup2,0.3
fnoconfcentral,85.0
fnoconfcentraldown,0.2
fnoconfcentralup,0.2
fnoconfcentral2,84.5
fnoconfcentraldown2,0.3
fnoconfcentralup2,0.2
shuffled_fnoconfcentral,98.5
shuffled_fnoconfcentraldown,0.3
shuffled_fnoconfcentralup,0.2
shuffled_fnoconfcentral2,98.5
shuffled_fnoconfcentraldown2,0.3
shuffled_fnoconfcentralup2,0.2
mixed_fnoconfcentral,98.8
mixed_fnoconfcentraldown,0.1
mixed_fnoconfcentralup,0.1
mixed_fnoconfcentral2,87.9
mixed_fnoconfcentraldown2,0.3
mixed_fnoconfcentralup2,0.1
m200cenwithsat,12.3
m200cenwithsatdown,0.1
m200cenwithsatup,0.1
m200cenwithsat2,11.7
m200cenwithsatdown2,0.0
m200cenwithsatup2,0.0
m200cennosat,11.9
m200cennosatdown,0.0
m200cennosatup,0.0
m200cennosat2,11.9
m200cennosatdown2,0.0
m200cennosatup2,0.0
m200consat,12.3
m200consatdown,0.1
m200consatup,0.1
m200consat2,13.0
m200consatdown2,0.1
m200consatup2,0.0
m200noconsat,12.9
m200noconsatdown,0.0
m200noconsatup,0.0
m200noconsat2,12.9
m200noconsatdown2,0.1
m200noconsatup2,0.1
m200monoconsat,12.3
m200monoconsatdown,0.1
m200monoconsatup,0.1
m200monoconsat2,12.9
m200monoconsatdown2,0.1
m200monoconsatup2,0.1
m200mononoconsat,12.8
m200mononoconsatdown,0.0
m200mononoconsatup,0.0
m200mononoconsat2,12.8
m200mononoconsatdown2,0.0
m200mononoconsatup2,0.1
m200multiconsat,12.4
m200multiconsatdown,0.0
m200multiconsatup,0.1
m200multiconsat2,13.1
m200multiconsatdown2,0.0
m200multiconsatup2,0.3
m200multinoconsat,13.3
m200multinoconsatdown,0.1
m200multinoconsatup,0.1
m200multinoconsat2,13.4
m200multinoconsatdown2,0.5
m200multinoconsatup2,0.2
fmonosat_outrmin,91.4
fmonosatdown_outrmin,0.6
fmonosatup_outrmin,1.0
fmonosat2,97.5
fmonosatdown2,0.7
fmonosatup2,0.9
fmultisat_outrmin,8.6
fmultisatdown_outrmin,1.0
fmultisatup_outrmin,0.6
fmultisat2_outrmin,2.5
fmultisatdown2_outrmin,0.9
fmultisatup2_outrmin,0.7
fconfcentral_outrmin,1.2
fconfcentraldown_outrmin,0.1
fconfcentralup_outrmin,0.1
fconfcentral2_outrmin,12.1
fconfcentraldown2_outrmin,0.1
fconfcentralup2_outrmin,0.3
m200cenwithsat_outrmin,12.3
m200cenwithsatdown_outrmin,0.1
m200cenwithsatup_outrmin,0.1
m200cenwithsat2_outrmin,11.7
m200cenwithsatdown2_outrmin,0.0
m200cenwithsatup2_outrmin,0.0
m200cennosat_outrmin,11.9
m200cennosatdown_outrmin,0.0
m200cennosatup_outrmin,0.0
m200cennosat2_outrmin,11.9
m200cennosatdown2_outrmin,0.0
m200cennosatup2_outrmin,0.0
m200consat_outrmin,12.3
m200consatdown_outrmin,0.1
m200consatup_outrmin,0.1
m200consat2_outrmin,13.0
m200consatdown2_outrmin,0.1
m200consatup2_outrmin,0.0
m200noconsat_outrmin,12.9
m200noconsatdown_outrmin,0.0
m200noconsatup_outrmin,0.0
m200noconsat2_outrmin,12.9
m200noconsatdown2_outrmin,0.1
m200noconsatup2_outrmin,0.1
m200monoconsat_outrmin,12.3
m200monoconsatdown_outrmin,0.1
m200monoconsatup_outrmin,0.1
m200monoconsat2_outrmin,13.0
m200monoconsatdown2_outrmin,0.1
m200monoconsatup2_outrmin,0.1
m200mononoconsat_outrmin,12.8
m200mononoconsatdown_outrmin,0.0
m200mononoconsatup_outrmin,0.0
m200mononoconsat2_outrmin,12.9
m200mononoconsatdown2_outrmin,0.0
m200mononoconsatup2_outrmin,0.1
m200multiconsat_outrmin,12.4
m200multiconsatdown_outrmin,0.0
m200multiconsatup_outrmin,0.1
m200multiconsat2_outrmin,13.1
m200multiconsatdown2_outrmin,0.0
m200multiconsatup2_outrmin,0.3
m200multinoconsat_outrmin,13.3
m200multinoconsatdown_outrmin,0.1
m200multinoconsatup_outrmin,0.1
m200multinoconsat2_outrmin,13.5
m200multinoconsatdown2_outrmin,0.6
m200multinoconsatup2_outrmin,0.1
fhalos_onlysat,12.9
fhalos_onlysatdown,0.2
fhalos_onlysatup,0.2
fhalos_onlysat2,3.8
fhalos_onlysatup2,0.1
fhalos_onlysatdown2,0.2
fhalos_conformal,2.1
fhalos_conformalup,0.2
fhalos_conformaldown,0.2
fhalos_conformal2,12.2
fhalos_conformalup2,0.1
fhalos_conformaldown2,0.2
shuffled_fhalos_onlysat,13.0
shuffled_fhalos_onlysatdown,0.1
shuffled_fhalos_onlysatup,0.2
shuffled_fhalos_onlysatdown2,3.9
shuffled_fhalos_onlysatup2,0.2
shuffled_fhalos_onlysatdown2,0.1
shuffled_fhalos_conformal,2.3
shuffled_fhalos_conformalup,0.3
shuffled_fhalos_conformaldown,0.3
shuffled_fhalos_conformal2,2.0
shuffled_fhalos_conformalup2,0.2
shuffled_fhalos_conformaldown2,0.2
mixed_fhalos_onlysat,13.0
mixed_fhalos_onlysatdown,0.1
mixed_fhalos_onlysatup,0.3
mixed_fhalos_onlysatdown2,3.9
mixed_fhalos_onlysatup2,0.1
mixed_fhalos_onlysatdown2,0.1
mixed_fhalos_conformal,1.9
mixed_fhalos_conformalup,0.1
mixed_fhalos_conformaldown,0.1
mixed_fhalos_onlysat2,12.1
mixed_fhalos_onlysatup2,0.1
mixed_fhalos_onlysatdown2,0.2
fhalos_multisat,0.6
fhalos_multisatdown,0.1
fhalos_multisatup,0.0
fhalos_multisat2,0.0
fhalos_multisatdown2,0.0
fhalos_multisatup2,0.0
fsat_inm13m14,16.6
fsat_inm13m14down,0.6
fsat_inm13m14up,0.3
fsat_inm12p5m13,23.8
fsat_inm12p5m13down,0.2
fsat_inm12p5m13up,0.3
fsat_inm12m12p5,36.6
fsat_inm12m12p5down,0.3
fsat_inm12m12p5up,1.6
fsat_under12,19.4
fsat_under12down,1.0
fsat_under12up,0.6
fsat_inr200,2.4
fsat_inr200down,0.4
fsat_inr200up,0.2


==> Figures/TNG_SHAMe.dat <==
sat,30.7
satup,10.5
satdown,3.4
sat2,24.2
satup2,3.6
satdown2,0.3
consat,8.4
consatdown,6.6
consatup,1.2
consat2,12.7
consatdown2,4.3
consatup2,1.7
consat_outrmin,5.9
consatdown_outrmin,4.8
consatup_outrmin,1.0
consat2_outrmin,12.2
consatdown2_outrmin,4.3
consatup2_outrmin,1.3
gconsat,247.6
gconsatdown,174.6
gconsatup,22.7
gconsat2,323.2
gconsatdown2,85.6
gconsatup2,28.0
m200cen,12.1
m200cendown,0.2
m200cenup,0.1
m200cenerr,0.2
m200cen2,12.1
m200cendown2,0.2
m200cenup2,0.1
m200cenerr2,0.2
m200sat,13.0
m200satdown,0.2
m200satup,0.1
m200saterr,0.2
m200sat2,13.0
m200satdown2,0.2
m200satup2,0.1
m200saterr2,0.2
fmonosat,80.8
fmonosatdown,3.3
fmonosatup,1.0
fmonosat2,83.3
fmonosatdown2,0.9
fmonosatup2,1.3
fmultisat,19.2
fmultisatdown,1.0
fmultisatup,3.3
fmultisat2,16.7
fmultisatdown2,1.3
fmultisatup2,0.9
fconfcentral,3.2
fconfcentraldown,2.1
fconfcentralup,0.3
fconfcentral2,8.4
fconfcentraldown2,0.6
fconfcentralup2,11.1
fnoconfcentral,70.7
fnoconfcentraldown,9.7
fnoconfcentralup,1.6
fnoconfcentral2,69.9
fnoconfcentraldown2,10.7
fnoconfcentralup2,1.6
shuffled_fnoconfcentral,99.3
shuffled_fnoconfcentraldown,0.4
shuffled_fnoconfcentralup,0.1
shuffled_fnoconfcentral2,99.0
shuffled_fnoconfcentraldown2,0.4
shuffled_fnoconfcentralup2,0.2
mixed_fnoconfcentral,96.8
mixed_fnoconfcentraldown,0.3
mixed_fnoconfcentralup,2.1
mixed_fnoconfcentral2,91.6
mixed_fnoconfcentraldown2,11.1
mixed_fnoconfcentralup2,0.6
m200cenwithsat,12.5
m200cenwithsatdown,0.3
m200cenwithsatup,0.2
m200cenwithsat2,12.3
m200cenwithsatdown2,0.4
m200cenwithsatup2,0.1
m200cennosat,12.1
m200cennosatdown,0.2
m200cennosatup,0.1
m200cennosat2,12.1
m200cennosatdown2,0.2
m200cennosatup2,0.1
m200consat,12.5
m200consatdown,0.3
m200consatup,0.3
m200consat2,13.4
m200consatdown2,0.4
m200consatup2,0.1
m200noconsat,13.1
m200noconsatdown,0.3
m200noconsatup,0.1
m200noconsat2,13.0
m200noconsatdown2,0.2
m200noconsatup2,0.0
m200monoconsat,12.5
m200monoconsatdown,0.3
m200monoconsatup,0.1
m200monoconsat2,12.7
m200monoconsatdown2,0.0
m200monoconsatup2,0.3
m200mononoconsat,12.7
m200mononoconsatdown,0.1
m200mononoconsatup,0.0
m200mononoconsat2,12.7
m200mononoconsatdown2,0.0
m200mononoconsatup2,0.0
m200multiconsat,12.7
m200multiconsatdown,0.1
m200multiconsatup,0.5
m200multiconsat2,14.0
m200multiconsatdown2,0.5
m200multiconsatup2,0.0
m200multinoconsat,13.6
m200multinoconsatdown,0.5
m200multinoconsatup,0.1
m200multinoconsat2,13.6
m200multinoconsatdown2,0.5
m200multinoconsatup2,0.1
fmonosat_outrmin,84.1
fmonosatdown_outrmin,2.7
fmonosatup_outrmin,1.2
fmonosat2,85.5
fmonosatdown2,1.1
fmonosatup2,4.2
fmultisat_outrmin,15.9
fmultisatdown_outrmin,1.2
fmultisatup_outrmin,2.7
fmultisat2_outrmin,14.5
fmultisatdown2_outrmin,4.2
fmultisatup2_outrmin,1.1
fconfcentral_outrmin,3.2
fconfcentraldown_outrmin,2.1
fconfcentralup_outrmin,0.3
fconfcentral2_outrmin,8.4
fconfcentraldown2_outrmin,0.6
fconfcentralup2_outrmin,11.1
m200cenwithsat_outrmin,12.5
m200cenwithsatdown_outrmin,0.3
m200cenwithsatup_outrmin,0.2
m200cenwithsat2_outrmin,12.3
m200cenwithsatdown2_outrmin,0.4
m200cenwithsatup2_outrmin,0.1
m200cennosat_outrmin,12.1
m200cennosatdown_outrmin,0.2
m200cennosatup_outrmin,0.1
m200cennosat2_outrmin,12.1
m200cennosatdown2_outrmin,0.2
m200cennosatup2_outrmin,0.1
m200consat_outrmin,12.6
m200consatdown_outrmin,0.3
m200consatup_outrmin,0.4
m200consat2_outrmin,13.7
m200consatdown2_outrmin,0.5
m200consatup2_outrmin,0.1
m200noconsat_outrmin,13.3
m200noconsatdown_outrmin,0.4
m200noconsatup_outrmin,0.1
m200noconsat2_outrmin,13.2
m200noconsatdown2_outrmin,0.4
m200noconsatup2_outrmin,0.1
m200monoconsat_outrmin,12.6
m200monoconsatdown_outrmin,0.3
m200monoconsatup_outrmin,0.2
m200monoconsat2_outrmin,13.0
m200monoconsatdown2_outrmin,0.1
m200monoconsatup2_outrmin,0.2
m200mononoconsat_outrmin,12.8
m200mononoconsatdown_outrmin,0.1
m200mononoconsatup_outrmin,0.1
m200mononoconsat2_outrmin,12.9
m200mononoconsatdown2_outrmin,0.1
m200mononoconsatup2_outrmin,0.1
m200multiconsat_outrmin,12.7
m200multiconsatdown_outrmin,0.1
m200multiconsatup_outrmin,0.9
m200multiconsat2_outrmin,14.2
m200multiconsatdown2_outrmin,0.6
m200multiconsatup2_outrmin,0.0
m200multinoconsat_outrmin,13.9
m200multinoconsatdown_outrmin,0.7
m200multinoconsatup_outrmin,0.0
m200multinoconsat2_outrmin,14.0
m200multinoconsatdown2_outrmin,0.6
m200multinoconsatup2_outrmin,0.0
fhalos_onlysat,24.3
fhalos_onlysatdown,2.0
fhalos_onlysatup,12.8
fhalos_onlysat2,21.3
fhalos_onlysatup2,1.8
fhalos_onlysatdown2,4.6
fhalos_conformal,4.9
fhalos_conformalup,3.5
fhalos_conformaldown,0.5
fhalos_conformal2,9.9
fhalos_conformalup2,1.0
fhalos_conformaldown2,7.0
shuffled_fhalos_onlysat,24.4
shuffled_fhalos_onlysatdown,2.1
shuffled_fhalos_onlysatup,11.7
shuffled_fhalos_onlysatdown2,21.4
shuffled_fhalos_onlysatup2,1.7
shuffled_fhalos_onlysatdown2,4.1
shuffled_fhalos_conformal,3.1
shuffled_fhalos_conformalup,1.0
shuffled_fhalos_conformaldown,0.3
shuffled_fhalos_conformal2,3.9
shuffled_fhalos_conformalup2,0.3
shuffled_fhalos_conformaldown2,0.3
mixed_fhalos_onlysat,24.5
mixed_fhalos_onlysatdown,2.0
mixed_fhalos_onlysatup,11.7
mixed_fhalos_onlysatdown2,21.6
mixed_fhalos_onlysatup2,1.8
mixed_fhalos_onlysatdown2,4.5
mixed_fhalos_conformal,4.8
mixed_fhalos_conformalup,2.5
mixed_fhalos_conformaldown,0.5
mixed_fhalos_onlysat2,9.3
mixed_fhalos_onlysatup2,0.8
mixed_fhalos_onlysatdown2,7.6
fhalos_multisat,2.4
fhalos_multisatdown,0.2
fhalos_multisatup,2.0
fhalos_multisat2,1.9
fhalos_multisatdown2,0.2
fhalos_multisatup2,0.4
fsat_inm13m14,3.5
fsat_inm13m14down,1.4
fsat_inm13m14up,7.6
fsat_inm12p5m13,20.5
fsat_inm12p5m13down,7.5
fsat_inm12p5m13up,1.5
fsat_inm12m12p5,10.8
fsat_inm12m12p5down,1.2
fsat_inm12m12p5up,10.2
fsat_under12,4.2
fsat_under12down,0.9
fsat_under12up,12.7
fsat_inr200,57.0
fsat_inr200down,20.9
fsat_inr200up,2.2


==> Figures/TNG_ref.dat <==
sat,36.9
satup,0.4
satdown,0.5
sat2,25.7
satup2,0.4
satdown2,0.5
consat,5.9
consatdown,0.5
consatup,0.1
consat2,11.8
consatdown2,0.6
consatup2,0.3
consat_outrmin,4.0
consatdown_outrmin,0.4
consatup_outrmin,0.4
consat2_outrmin,11.3
consatdown2_outrmin,0.5
consatup2_outrmin,0.8
gconsat,217.3
gconsatdown,19.9
gconsatup,4.4
gconsat2,303.2
gconsatdown2,12.3
gconsatup2,12.4
m200cen,11.9
m200cendown,0.0
m200cenup,0.0
m200cenerr,0.0
m200cen2,11.9
m200cendown2,0.0
m200cenup2,0.0
m200cenerr2,0.0
m200sat,12.9
m200satdown,0.0
m200satup,0.0
m200saterr,0.0
m200sat2,12.9
m200satdown2,0.0
m200satup2,0.0
m200saterr2,0.0
fmonosat,78.9
fmonosatdown,0.6
fmonosatup,1.0
fmonosat2,83.8
fmonosatdown2,1.0
fmonosatup2,0.5
fmultisat,21.1
fmultisatdown,1.0
fmultisatup,0.6
fmultisat2,16.2
fmultisatdown2,0.5
fmultisatup2,1.0
fconfcentral,3.3
fconfcentraldown,0.3
fconfcentralup,0.0
fconfcentral2,17.8
fconfcentraldown2,0.4
fconfcentralup2,0.3
fnoconfcentral,63.6
fnoconfcentraldown,0.3
fnoconfcentralup,0.6
fnoconfcentral2,62.2
fnoconfcentraldown2,0.3
fnoconfcentralup2,0.6
shuffled_fnoconfcentral,96.7
shuffled_fnoconfcentraldown,0.0
shuffled_fnoconfcentralup,0.3
shuffled_fnoconfcentral2,82.2
shuffled_fnoconfcentraldown2,0.3
shuffled_fnoconfcentralup2,0.4
mixed_fnoconfcentral,96.7
mixed_fnoconfcentraldown,0.0
mixed_fnoconfcentralup,0.3
mixed_fnoconfcentral2,82.2
mixed_fnoconfcentraldown2,0.3
mixed_fnoconfcentralup2,0.4
m200cenwithsat,12.2
m200cenwithsatdown,0.0
m200cenwithsatup,0.0
m200cenwithsat2,11.8
m200cenwithsatdown2,0.0
m200cenwithsatup2,0.0
m200cennosat,11.9
m200cennosatdown,0.0
m200cennosatup,0.0
m200cennosat2,11.9
m200cennosatdown2,0.0
m200cennosatup2,0.0
m200consat,12.2
m200consatdown,0.0
m200consatup,0.0
m200consat2,13.1
m200consatdown2,0.1
m200consatup2,0.1
m200noconsat,13.0
m200noconsatdown,0.0
m200noconsatup,0.0
m200noconsat2,12.9
m200noconsatdown2,0.0
m200noconsatup2,0.0
m200monoconsat,12.2
m200monoconsatdown,0.0
m200monoconsatup,0.0
m200monoconsat2,12.9
m200monoconsatdown2,0.1
m200monoconsatup2,0.0
m200mononoconsat,12.8
m200mononoconsatdown,0.0
m200mononoconsatup,0.0
m200mononoconsat2,12.8
m200mononoconsatdown2,0.0
m200mononoconsatup2,0.0
m200multiconsat,12.4
m200multiconsatdown,0.1
m200multiconsatup,0.0
m200multiconsat2,13.4
m200multiconsatdown2,0.2
m200multiconsatup2,0.1
m200multinoconsat,13.3
m200multinoconsatdown,0.1
m200multinoconsatup,0.0
m200multinoconsat2,13.2
m200multinoconsatdown2,0.0
m200multinoconsatup2,0.1
fmonosat_outrmin,79.8
fmonosatdown_outrmin,1.1
fmonosatup_outrmin,1.0
fmonosat2,84.8
fmonosatdown2,0.9
fmonosatup2,1.8
fmultisat_outrmin,20.2
fmultisatdown_outrmin,1.0
fmultisatup_outrmin,1.1
fmultisat2_outrmin,15.2
fmultisatdown2_outrmin,1.8
fmultisatup2_outrmin,0.9
fconfcentral_outrmin,3.3
fconfcentraldown_outrmin,0.3
fconfcentralup_outrmin,0.0
fconfcentral2_outrmin,17.8
fconfcentraldown2_outrmin,0.4
fconfcentralup2_outrmin,0.3
m200cenwithsat_outrmin,12.2
m200cenwithsatdown_outrmin,0.0
m200cenwithsatup_outrmin,0.0
m200cenwithsat2_outrmin,11.8
m200cenwithsatdown2_outrmin,0.0
m200cenwithsatup2_outrmin,0.0
m200cennosat_outrmin,11.9
m200cennosatdown_outrmin,0.0
m200cennosatup_outrmin,0.0
m200cennosat2_outrmin,11.9
m200cennosatdown2_outrmin,0.0
m200cennosatup2_outrmin,0.0
m200consat_outrmin,12.2
m200consatdown_outrmin,0.0
m200consatup_outrmin,0.0
m200consat2_outrmin,13.3
m200consatdown2_outrmin,0.1
m200consatup2_outrmin,0.1
m200noconsat_outrmin,13.0
m200noconsatdown_outrmin,0.0
m200noconsatup_outrmin,0.0
m200noconsat2_outrmin,13.0
m200noconsatdown2_outrmin,0.0
m200noconsatup2_outrmin,0.0
m200monoconsat_outrmin,12.2
m200monoconsatdown_outrmin,0.0
m200monoconsatup_outrmin,0.0
m200monoconsat2_outrmin,13.2
m200monoconsatdown2_outrmin,0.1
m200monoconsatup2_outrmin,0.1
m200mononoconsat_outrmin,12.9
m200mononoconsatdown_outrmin,0.0
m200mononoconsatup_outrmin,0.0
m200mononoconsat2_outrmin,12.9
m200mononoconsatdown2_outrmin,0.0
m200mononoconsatup2_outrmin,0.0
m200multiconsat_outrmin,12.4
m200multiconsatdown_outrmin,0.2
m200multiconsatup_outrmin,0.1
m200multiconsat2_outrmin,13.6
m200multiconsatdown2_outrmin,0.2
m200multiconsatup2_outrmin,0.1
m200multinoconsat_outrmin,13.4
m200multinoconsatdown_outrmin,0.1
m200multinoconsatup_outrmin,0.0
m200multinoconsat2_outrmin,13.4
m200multinoconsatdown2_outrmin,0.1
m200multinoconsatup2_outrmin,0.0
fhalos_onlysat,32.1
fhalos_onlysatdown,0.4
fhalos_onlysatup,0.3
fhalos_onlysat2,23.0
fhalos_onlysatup2,0.4
fhalos_onlysatdown2,0.1
fhalos_conformal,4.4
fhalos_conformalup,0.4
fhalos_conformaldown,0.0
fhalos_conformal2,16.6
fhalos_conformalup2,0.4
fhalos_conformaldown2,0.2
shuffled_fhalos_onlysat,33.1
shuffled_fhalos_onlysatdown,0.6
shuffled_fhalos_onlysatup,0.4
shuffled_fhalos_onlysatdown2,23.9
shuffled_fhalos_onlysatup2,0.5
shuffled_fhalos_onlysatdown2,0.2
shuffled_fhalos_conformal,3.2
shuffled_fhalos_conformalup,0.1
shuffled_fhalos_conformaldown,0.1
shuffled_fhalos_conformal2,15.6
shuffled_fhalos_conformalup2,0.4
shuffled_fhalos_conformaldown2,0.2
mixed_fhalos_onlysat,33.3
mixed_fhalos_onlysatdown,0.7
mixed_fhalos_onlysatup,0.2
mixed_fhalos_onlysatdown2,24.2
mixed_fhalos_onlysatup2,0.2
mixed_fhalos_onlysatdown2,0.3
mixed_fhalos_conformal,3.1
mixed_fhalos_conformalup,0.1
mixed_fhalos_conformaldown,0.1
mixed_fhalos_onlysat2,15.3
mixed_fhalos_onlysatup2,0.2
mixed_fhalos_onlysatdown2,0.2
fhalos_multisat,3.6
fhalos_multisatdown,0.1
fhalos_multisatup,0.2
fhalos_multisat2,2.0
fhalos_multisatdown2,0.1
fhalos_multisatup2,0.1
fsat_inm13m14,16.3
fsat_inm13m14down,0.4
fsat_inm13m14up,0.6
fsat_inm12p5m13,21.0
fsat_inm12p5m13down,0.1
fsat_inm12p5m13up,0.4
fsat_inm12m12p5,22.9
fsat_inm12m12p5down,1.0
fsat_inm12m12p5up,0.4
fsat_under12,7.1
fsat_under12down,0.5
fsat_under12up,0.1
fsat_inr200,31.7
fsat_inr200down,0.3
fsat_inr200up,0.6

